6LoRa: Full Stack IPv6 Networking with DSME-LoRa on Low Power IoT Nodes

Long range wireless transmission techniques such as LoRa are preferential candidates for a substantial class of IoT applications, as they avoid the complexity of multi-hop wireless forwarding. The existing network solutions for LoRa, however, are not suitable for peer-to-peer communication, which is a key requirement for many IoT applications. In this work, we propose a networking system - 6LoRa, that enables IPv6 communication over LoRa. We present a full stack system implementation on RIOT OS and evaluate the system on a real testbed using realistic application scenarios with CoAP. Our findings confirm that our approach outperforms existing solutions in terms of transmission delay and packet reception ratio at comparable energy consumption.

==> data/dsme_post_10.dat <==
0.12777865678071976 0.0033333333333333335
0.1373361572623253 0.006666666666666667
0.14689365774393082 0.006666666666666667
0.15645115822553635 0.008333333333333333
0.16600865870714188 0.011666666666666667
0.1755661591887474 0.016666666666666666
0.18512365967035294 0.016666666666666666
0.19468116015195847 0.02
0.204238660633564 0.023333333333333334
0.21379616111516953 0.02666666666666667
0.22335366159677505 0.03166666666666667
0.23291116207838058 0.03166666666666667
0.24246866255998611 0.03833333333333333
0.25202616304159164 0.03833333333333333
0.2615836635231972 0.04
0.2711411640048027 0.04666666666666667
0.28069866448640823 0.04833333333333333
0.29025616496801376 0.04833333333333333
0.2998136654496193 0.04833333333333333
0.3093711659312248 0.05333333333333334
0.31892866641283035 0.055
0.3284861668944359 0.058333333333333334
0.3380436673760414 0.06166666666666667
0.34760116785764694 0.06333333333333334
0.35715866833925247 0.06666666666666667
0.366716168820858 0.07
0.37627366930246353 0.07166666666666667
0.38583116978406906 0.07333333333333333
0.3953886702656746 0.07333333333333333
0.4049461707472801 0.075
0.41450367122888565 0.07833333333333334
0.4240611717104912 0.07833333333333334
0.4336186721920967 0.08666666666666667
0.44317617267370224 0.09166666666666666
0.45273367315530777 0.09333333333333334
0.4622911736369133 0.09666666666666666
0.47184867411851883 0.09666666666666666
0.48140617460012436 0.09833333333333333
0.4909636750817299 0.10166666666666667
0.5005211755633354 0.10333333333333333
0.510078676044941 0.105
0.5196361765265465 0.10666666666666667
0.529193677008152 0.10833333333333334
0.5387511774897575 0.11833333333333333
0.5483086779713631 0.12166666666666667
0.5578661784529686 0.125
0.5674236789345741 0.13
0.5769811794161797 0.13333333333333333
0.5865386798977852 0.135
0.5960961803793907 0.13666666666666666
0.6056536808609962 0.13833333333333334
0.6152111813426018 0.14
0.6247686818242073 0.14166666666666666
0.6343261823058128 0.14333333333333334
0.6438836827874184 0.15
0.6534411832690239 0.15666666666666668
0.6629986837506294 0.15833333333333333
0.672556184232235 0.16
0.6821136847138405 0.16
0.691671185195446 0.16333333333333333
0.7012286856770515 0.16833333333333333
0.7107861861586571 0.17166666666666666
0.7203436866402626 0.17333333333333334
0.7299011871218681 0.17333333333333334
0.7394586876034737 0.175
0.7490161880850792 0.18
0.7585736885666847 0.18166666666666667
0.7681311890482903 0.18666666666666668
0.7776886895298958 0.18833333333333332
0.7872461900115013 0.19
0.7968036904931068 0.19
0.8063611909747124 0.195
0.8159186914563179 0.19833333333333333
0.8254761919379234 0.2
0.835033692419529 0.2
0.8445911929011345 0.20333333333333334
0.85414869338274 0.20833333333333334
0.8637061938643456 0.21166666666666667
0.8732636943459511 0.21333333333333335
0.8828211948275566 0.21833333333333332
0.8923786953091621 0.22333333333333333
0.9019361957907677 0.22333333333333333
0.9114936962723732 0.22833333333333333
0.9210511967539787 0.235
0.9306086972355843 0.23833333333333334
0.9401661977171898 0.24
0.9497236981987953 0.24333333333333335
0.9592811986804008 0.245
0.9688386991620064 0.245
0.9783961996436119 0.25166666666666665
0.9879537001252174 0.25333333333333335
0.997511200606823 0.255
1.0070687010884285 0.255
1.016626201570034 0.25666666666666665
1.0261837020516396 0.26
1.035741202533245 0.2633333333333333
1.0452987030148506 0.26666666666666666
1.0548562034964561 0.2683333333333333
1.0644137039780617 0.27
1.0739712044596672 0.27166666666666667
1.0835287049412727 0.275
1.0930862054228783 0.27666666666666667
1.1026437059044838 0.2816666666666667
1.1122012063860893 0.29
1.1217587068676949 0.29333333333333333
1.1313162073493004 0.2966666666666667
1.140873707830906 0.2966666666666667
1.1504312083125114 0.30333333333333334
1.159988708794117 0.305
1.1695462092757225 0.30833333333333335
1.179103709757328 0.31666666666666665
1.1886612102389336 0.31666666666666665
1.198218710720539 0.31833333333333336
1.2077762112021446 0.3233333333333333
1.2173337116837502 0.325
1.2268912121653557 0.33
1.2364487126469612 0.33666666666666667
1.2460062131285667 0.34
1.2555637136101723 0.34
1.2651212140917778 0.3416666666666667
1.2746787145733833 0.3433333333333333
1.2842362150549889 0.3433333333333333
1.2937937155365944 0.3433333333333333
1.3033512160182 0.3433333333333333
1.3129087164998055 0.345
1.322466216981411 0.3466666666666667
1.3320237174630165 0.3516666666666667
1.341581217944622 0.3516666666666667
1.3511387184262276 0.35333333333333333
1.360696218907833 0.3566666666666667
1.3702537193894386 0.36
1.3798112198710442 0.36333333333333334
1.3893687203526497 0.36333333333333334
1.3989262208342552 0.36333333333333334
1.4084837213158607 0.36666666666666664
1.4180412217974663 0.37
1.4275987222790718 0.37166666666666665
1.4371562227606773 0.37333333333333335
1.4467137232422829 0.37333333333333335
1.4562712237238884 0.37666666666666665
1.465828724205494 0.38
1.4753862246870995 0.38333333333333336
1.484943725168705 0.38333333333333336
1.4945012256503105 0.3933333333333333
1.504058726131916 0.3933333333333333
1.5136162266135216 0.395
1.523173727095127 0.39666666666666667
1.5327312275767326 0.3983333333333333
1.5422887280583382 0.4
1.5518462285399437 0.40166666666666667
1.5614037290215492 0.405
1.5709612295031548 0.405
1.5805187299847603 0.405
1.5900762304663658 0.405
1.5996337309479713 0.4083333333333333
1.6091912314295769 0.4083333333333333
1.6187487319111824 0.4116666666666667
1.628306232392788 0.41333333333333333
1.6378637328743935 0.41833333333333333
1.647421233355999 0.4216666666666667
1.6569787338376045 0.42333333333333334
1.66653623431921 0.425
1.6760937348008156 0.425
1.6856512352824211 0.42833333333333334
1.6952087357640266 0.43333333333333335
1.7047662362456322 0.435
1.7143237367272377 0.43666666666666665
1.7238812372088432 0.44
1.7334387376904488 0.44
1.7429962381720543 0.44
1.7525537386536598 0.445
1.7621112391352654 0.4483333333333333
1.7716687396168709 0.45166666666666666
1.7812262400984764 0.45166666666666666
1.790783740580082 0.45166666666666666
1.8003412410616875 0.4533333333333333
1.809898741543293 0.4533333333333333
1.8194562420248985 0.4533333333333333
1.829013742506504 0.455
1.8385712429881096 0.4583333333333333
1.8481287434697151 0.465
1.8576862439513206 0.4683333333333333
1.8672437444329262 0.47
1.8768012449145317 0.4716666666666667
1.8863587453961372 0.475
1.8959162458777428 0.475
1.9054737463593483 0.4766666666666667
1.9150312468409538 0.48
1.9245887473225594 0.48
1.9341462478041649 0.48
1.9437037482857704 0.48333333333333334
1.953261248767376 0.4866666666666667
1.9628187492489815 0.48833333333333334
1.972376249730587 0.48833333333333334
1.9819337502121925 0.48833333333333334
1.991491250693798 0.48833333333333334
2.0010487511754036 0.49
2.010606251657009 0.49166666666666664
2.0201637521386147 0.495
2.02972125262022 0.49833333333333335
2.0392787531018257 0.49833333333333335
2.0488362535834312 0.49833333333333335
2.0583937540650368 0.5033333333333333
2.0679512545466423 0.5033333333333333
2.077508755028248 0.505
2.0870662555098534 0.5083333333333333
2.096623755991459 0.5116666666666667
2.1061812564730644 0.5183333333333333
2.11573875695467 0.525
2.1252962574362755 0.5266666666666666
2.134853757917881 0.5333333333333333
2.1444112583994865 0.535
2.153968758881092 0.5383333333333333
2.1635262593626976 0.54
2.173083759844303 0.54
2.1826412603259087 0.5416666666666666
2.192198760807514 0.5416666666666666
2.2017562612891197 0.5433333333333333
2.2113137617707253 0.5466666666666666
2.220871262252331 0.5483333333333333
2.2304287627339363 0.5516666666666666
2.239986263215542 0.5533333333333333
2.2495437636971474 0.555
2.259101264178753 0.555
2.2686587646603584 0.5583333333333333
2.278216265141964 0.5633333333333334
2.2877737656235695 0.5683333333333334
2.297331266105175 0.57
2.3068887665867805 0.5716666666666667
2.316446267068386 0.5733333333333334
2.3260037675499916 0.58
2.335561268031597 0.585
2.3451187685132027 0.5866666666666667
2.354676268994808 0.5933333333333334
2.3642337694764137 0.595
2.3737912699580193 0.6
2.383348770439625 0.6
2.3929062709212303 0.605
2.402463771402836 0.605
2.4120212718844414 0.6116666666666667
2.421578772366047 0.6116666666666667
2.4311362728476524 0.6183333333333333
2.440693773329258 0.6266666666666667
2.4502512738108635 0.6316666666666667
2.459808774292469 0.635
2.4693662747740746 0.6416666666666667
2.47892377525568 0.6433333333333333
2.4884812757372856 0.6433333333333333
2.498038776218891 0.6433333333333333
2.5075962767004967 0.6483333333333333
2.517153777182102 0.65
2.5267112776637077 0.6516666666666666
2.5362687781453133 0.6516666666666666
2.545826278626919 0.6533333333333333
2.5553837791085243 0.6566666666666666
2.56494127959013 0.6566666666666666
2.5744987800717354 0.66
2.584056280553341 0.6616666666666666
2.5936137810349464 0.665
2.603171281516552 0.67
2.6127287819981575 0.67
2.622286282479763 0.675
2.6318437829613686 0.675
2.641401283442974 0.6766666666666666
2.6509587839245796 0.6766666666666666
2.660516284406185 0.6783333333333333
2.6700737848877907 0.6783333333333333
2.679631285369396 0.6816666666666666
2.6891887858510017 0.6866666666666666
2.6987462863326073 0.69
2.708303786814213 0.695
2.7178612872958183 0.7
2.727418787777424 0.705
2.7369762882590294 0.71
2.746533788740635 0.715
2.7560912892222404 0.715
2.765648789703846 0.7183333333333334
2.7752062901854515 0.7216666666666667
2.784763790667057 0.7233333333333334
2.7943212911486626 0.7266666666666667
2.803878791630268 0.7283333333333334
2.8134362921118736 0.7283333333333334
2.822993792593479 0.73
2.8325512930750847 0.735
2.84210879355669 0.7366666666666667
2.8516662940382957 0.7383333333333333
2.8612237945199013 0.74
2.870781295001507 0.74
2.8803387954831123 0.74
2.889896295964718 0.7416666666666667
2.8994537964463234 0.7466666666666667
2.909011296927929 0.75
2.9185687974095345 0.755
2.92812629789114 0.7566666666666667
2.9376837983727455 0.7583333333333333
2.947241298854351 0.7633333333333333
2.9567987993359566 0.7683333333333333
2.966356299817562 0.77
2.9759138002991676 0.7733333333333333
2.985471300780773 0.775
2.9950288012623787 0.775
3.0045863017439842 0.775
3.0141438022255898 0.7783333333333333
3.0237013027071953 0.78
3.033258803188801 0.7866666666666666
3.0428163036704063 0.7916666666666666
3.052373804152012 0.7933333333333333
3.0619313046336174 0.795
3.071488805115223 0.8033333333333333
3.0810463055968285 0.805
3.090603806078434 0.8083333333333333
3.1001613065600395 0.81
3.109718807041645 0.8133333333333334
3.1192763075232506 0.8166666666666667
3.128833808004856 0.8216666666666667
3.1383913084864616 0.8233333333333334
3.147948808968067 0.8266666666666667
3.1575063094496727 0.8283333333333334
3.1670638099312782 0.8283333333333334
3.1766213104128838 0.8316666666666667
3.1861788108944893 0.835
3.195736311376095 0.8366666666666667
3.2052938118577003 0.8383333333333334
3.214851312339306 0.8433333333333334
3.2244088128209114 0.8466666666666667
3.233966313302517 0.8483333333333334
3.2435238137841225 0.8483333333333334
3.253081314265728 0.8483333333333334
3.2626388147473335 0.8483333333333334
3.272196315228939 0.8533333333333334
3.2817538157105446 0.855
3.29131131619215 0.8566666666666667
3.3008688166737556 0.8583333333333333
3.310426317155361 0.8616666666666667
3.3199838176369667 0.8616666666666667
3.3295413181185722 0.865
3.3390988186001778 0.8666666666666667
3.3486563190817833 0.8683333333333333
3.358213819563389 0.8683333333333333
3.3677713200449944 0.8683333333333333
3.3773288205266 0.8716666666666667
3.3868863210082054 0.8716666666666667
3.396443821489811 0.875
3.4060013219714165 0.8766666666666667
3.415558822453022 0.8766666666666667
3.4251163229346275 0.8783333333333333
3.434673823416233 0.8816666666666667
3.4442313238978386 0.885
3.453788824379444 0.8866666666666667
3.4633463248610497 0.8866666666666667
3.472903825342655 0.8883333333333333
3.4824613258242607 0.89
3.4920188263058662 0.8933333333333333
3.5015763267874718 0.895
3.5111338272690773 0.8983333333333333
3.520691327750683 0.9016666666666666
3.5302488282322884 0.9066666666666666
3.539806328713894 0.9083333333333333
3.5493638291954994 0.9083333333333333
3.558921329677105 0.9083333333333333
3.5684788301587105 0.91
3.578036330640316 0.91
3.5875938311219215 0.9116666666666666
3.597151331603527 0.915
3.6067088320851326 0.915
3.616266332566738 0.9166666666666666
3.6258238330483437 0.92
3.635381333529949 0.9233333333333333
3.6449388340115547 0.9233333333333333
3.6544963344931602 0.925
3.6640538349747658 0.9283333333333333
3.6736113354563713 0.93
3.683168835937977 0.9316666666666666
3.6927263364195824 0.9316666666666666
3.702283836901188 0.9366666666666666
3.7118413373827934 0.9366666666666666
3.721398837864399 0.9366666666666666
3.7309563383460045 0.9366666666666666
3.74051383882761 0.9416666666666667
3.7500713393092155 0.945
3.759628839790821 0.945
3.7691863402724266 0.9466666666666667
3.778743840754032 0.9533333333333334
3.7883013412356377 0.9566666666666667
3.797858841717243 0.9566666666666667
3.8074163421988487 0.9566666666666667
3.8169738426804543 0.9583333333333334
3.82653134316206 0.96
3.8360888436436653 0.9633333333333334
3.845646344125271 0.965
3.8552038446068764 0.97
3.864761345088482 0.9716666666666667
3.8743188455700874 0.9733333333333334
3.883876346051693 0.975
3.8934338465332985 0.9766666666666667
3.902991347014904 0.9816666666666667
3.9125488474965096 0.9883333333333333
3.922106347978115 0.9883333333333333
3.9316638484597206 0.99
3.941221348941326 1.0


==> data/dsme_post_20.dat <==
0.13877756297588348 0.006688963210702341
0.14833256304264067 0.008361204013377926
0.1578875631093979 0.011705685618729096
0.16744256317615508 0.011705685618729096
0.1769975632429123 0.015050167224080268
0.1865525633096695 0.020066889632107024
0.19610756337642668 0.021739130434782608
0.20566256344318387 0.023411371237458192
0.2152175635099411 0.02508361204013378
0.2247725635766983 0.02508361204013378
0.2343275636434555 0.03177257525083612
0.2438825637102127 0.03511705685618729
0.2534375637769699 0.03678929765886288
0.26299256384372716 0.038461538461538464
0.2725475639104843 0.04013377926421405
0.28210256397724154 0.04013377926421405
0.2916575640439987 0.043478260869565216
0.3012125641107559 0.043478260869565216
0.31076756417751317 0.048494983277591976
0.3203225642442703 0.05351170568561873
0.32987756431102755 0.05518394648829431
0.3394325643777847 0.05852842809364549
0.34898756444454193 0.06020066889632107
0.3585425645112992 0.061872909698996656
0.3680975645780563 0.06521739130434782
0.37765256464481356 0.06856187290969899
0.3872075647115707 0.07023411371237458
0.39676256477832794 0.07190635451505016
0.4063175648450851 0.07692307692307693
0.4158725649118423 0.07859531772575251
0.42542756497859957 0.08695652173913043
0.4349825650453567 0.0903010033444816
0.44453756511211395 0.09197324414715718
0.4540925651788711 0.09364548494983277
0.46364756524562833 0.09866220735785954
0.4732025653123856 0.09866220735785954
0.4827575653791427 0.09866220735785954
0.49231256544589996 0.10033444816053512
0.5018675655126571 0.1020066889632107
0.5114225655794143 0.10367892976588629
0.5209775656461716 0.10535117056856187
0.5305325657129288 0.10702341137123746
0.540087565779686 0.10869565217391304
0.5496425658464431 0.11204013377926421
0.5591975659132004 0.11371237458193979
0.5687525659799576 0.11371237458193979
0.5783075660467148 0.11872909698996656
0.587862566113472 0.12374581939799331
0.5974175661802291 0.12709030100334448
0.6069725662469864 0.12876254180602006
0.6165275663137436 0.12876254180602006
0.6260825663805009 0.13377926421404682
0.635637566447258 0.13377926421404682
0.6451925665140151 0.13377926421404682
0.6547475665807724 0.13377926421404682
0.6643025666475296 0.13712374581939799
0.6738575667142868 0.14046822742474915
0.683412566781044 0.14381270903010032
0.6929675668478011 0.1454849498327759
0.7025225669145584 0.14715719063545152
0.7120775669813156 0.1488294314381271
0.7216325670480728 0.1505016722408027
0.73118756711483 0.15217391304347827
0.7407425671815872 0.15719063545150502
0.7502975672483444 0.15719063545150502
0.7598525673151016 0.15719063545150502
0.7694075673818588 0.1588628762541806
0.778962567448616 0.1605351170568562
0.7885175675153732 0.1605351170568562
0.7980725675821304 0.16555183946488294
0.8076275676488877 0.16722408026755853
0.8171825677156448 0.1705685618729097
0.826737567782402 0.17224080267558528
0.8362925678491592 0.17224080267558528
0.8458475679159164 0.1806020066889632
0.8554025679826737 0.18561872909698995
0.8649575680494308 0.18729096989966554
0.874512568116188 0.1956521739130435
0.8840675681829452 0.1956521739130435
0.8936225682497024 0.1956521739130435
0.9031775683164597 0.19732441471571907
0.9127325683832168 0.20066889632107024
0.9222875684499741 0.20234113712374582
0.9318425685167312 0.20234113712374582
0.9413975685834884 0.2040133779264214
0.9509525686502456 0.20735785953177258
0.9605075687170028 0.21237458193979933
0.9700625687837601 0.2140468227424749
0.9796175688505172 0.2157190635451505
0.9891725689172745 0.22240802675585283
0.9987275689840316 0.22240802675585283
1.0082825690507886 0.22742474916387959
1.017837569117546 0.22909698996655517
1.027392569184303 0.22909698996655517
1.0369475692510604 0.23076923076923078
1.0465025693178176 0.23076923076923078
1.0560575693845746 0.23411371237458195
1.065612569451332 0.23745819397993312
1.0751675695180891 0.24247491638795987
1.0847225695848464 0.24414715719063546
1.0942775696516036 0.24581939799331104
1.1038325697183606 0.24749163879598662
1.113387569785118 0.2491638795986622
1.1229425698518751 0.2525083612040134
1.1324975699186324 0.25585284280936454
1.1420525699853896 0.2591973244147157
1.1516075700521466 0.2625418060200669
1.161162570118904 0.26755852842809363
1.1707175701856611 0.27424749163879597
1.1802725702524184 0.27759197324414714
1.1898275703191756 0.2809364548494983
1.1993825703859327 0.2842809364548495
1.20893757045269 0.2842809364548495
1.2184925705194471 0.2842809364548495
1.2280475705862044 0.28762541806020064
1.2376025706529616 0.2909698996655518
1.2471575707197187 0.2909698996655518
1.256712570786476 0.29431438127090304
1.2662675708532332 0.2993311036789298
1.2758225709199904 0.30267558528428096
1.2853775709867477 0.3093645484949833
1.2949325710535047 0.3093645484949833
1.304487571120262 0.31438127090301005
1.3140425711870192 0.3210702341137124
1.3235975712537764 0.32441471571906355
1.3331525713205337 0.3277591973244147
1.3427075713872907 0.3277591973244147
1.352262571454048 0.3311036789297659
1.3618175715208052 0.33277591973244147
1.3713725715875624 0.33444816053511706
1.3809275716543197 0.33444816053511706
1.3904825717210767 0.33612040133779264
1.400037571787834 0.3377926421404682
1.4095925718545912 0.3411371237458194
1.4191475719213484 0.342809364548495
1.4287025719881057 0.34782608695652173
1.4382575720548627 0.34782608695652173
1.44781257212162 0.3494983277591973
1.4573675721883772 0.3528428093645485
1.4669225722551344 0.3528428093645485
1.4764775723218917 0.35451505016722407
1.4860325723886487 0.35618729096989965
1.495587572455406 0.35785953177257523
1.5051425725221632 0.3595317725752508
1.5146975725889205 0.3612040133779264
1.5242525726556777 0.362876254180602
1.5338075727224347 0.3712374581939799
1.543362572789192 0.3729096989966555
1.5529175728559492 0.3795986622073579
1.5624725729227065 0.38127090301003347
1.5720275729894637 0.38294314381270905
1.5815825730562207 0.3862876254180602
1.591137573122978 0.391304347826087
1.6006925731897352 0.391304347826087
1.6102475732564925 0.3963210702341137
1.6198025733232497 0.3996655518394649
1.6293575733900068 0.40468227424749165
1.638912573456764 0.40635451505016723
1.6484675735235212 0.4096989966555184
1.6580225735902785 0.4096989966555184
1.6675775736570357 0.411371237458194
1.6771325737237928 0.41471571906354515
1.68668757379055 0.4214046822742475
1.6962425738573073 0.42642140468227424
1.7057975739240645 0.4297658862876254
1.7153525739908215 0.4331103678929766
1.7249075740575788 0.43645484949832775
1.734462574124336 0.4397993311036789
1.7440175741910933 0.4397993311036789
1.7535725742578505 0.44481605351170567
1.7631275743246075 0.451505016722408
1.7726825743913648 0.451505016722408
1.782237574458122 0.4531772575250836
1.7917925745248793 0.45484949832775917
1.8013475745916365 0.45652173913043476
1.8109025746583935 0.45819397993311034
1.8204575747251508 0.46153846153846156
1.830012574791908 0.46153846153846156
1.8395675748586653 0.46153846153846156
1.8491225749254225 0.46321070234113715
1.8586775749921796 0.46321070234113715
1.8682325750589368 0.46488294314381273
1.877787575125694 0.4665551839464883
1.8873425751924513 0.47324414715719065
1.8968975752592085 0.47491638795986624
1.9064525753259656 0.48327759197324416
1.9160075753927228 0.48494983277591974
1.92556257545948 0.4882943143812709
1.9351175755262373 0.49331103678929766
1.9446725755929946 0.49331103678929766
1.9542275756597516 0.4983277591973244
1.9637825757265088 0.4983277591973244
1.973337575793266 0.5
1.9828925758600233 0.5
1.9924475759267806 0.5033444816053512
2.002002575993538 0.5066889632107023
2.011557576060295 0.5083612040133779
2.021112576127052 0.5083612040133779
2.0306675761938093 0.5117056856187291
2.040222576260567 0.5133779264214047
2.049777576327324 0.5133779264214047
2.059332576394081 0.5167224080267558
2.068887576460838 0.5217391304347826
2.0784425765275953 0.5234113712374582
2.087997576594353 0.5234113712374582
2.09755257666111 0.5301003344481605
2.107107576727867 0.5317725752508361
2.116662576794624 0.5351170568561873
2.1262175768613814 0.540133779264214
2.135772576928139 0.5434782608695652
2.145327576994896 0.5484949832775919
2.154882577061653 0.5484949832775919
2.16443757712841 0.5535117056856187
2.1739925771951674 0.5551839464882943
2.1835475772619244 0.5568561872909699
2.193102577328682 0.5585284280936454
2.202657577395439 0.5635451505016722
2.212212577462196 0.5668896321070234
2.2217675775289534 0.5702341137123745
2.2313225775957104 0.5702341137123745
2.240877577662468 0.5702341137123745
2.250432577729225 0.5735785953177257
2.259987577795982 0.580267558528428
2.2695425778627394 0.5819397993311036
2.2790975779294964 0.5819397993311036
2.288652577996254 0.5852842809364549
2.298207578063011 0.5886287625418061
2.307762578129768 0.5903010033444817
2.3173175781965254 0.5953177257525084
2.3268725782632824 0.5953177257525084
2.33642757833004 0.596989966555184
2.345982578396797 0.5986622073578596
2.355537578463554 0.6020066889632107
2.3650925785303114 0.6086956521739131
2.3746475785970684 0.6086956521739131
2.384202578663826 0.6086956521739131
2.393757578730583 0.6120401337792643
2.40331257879734 0.6137123745819398
2.4128675788640974 0.6153846153846154
2.4224225789308544 0.617056856187291
2.431977578997612 0.6220735785953178
2.441532579064369 0.6237458193979933
2.451087579131126 0.6237458193979933
2.4606425791978834 0.6287625418060201
2.4701975792646405 0.6304347826086957
2.479752579331398 0.6304347826086957
2.489307579398155 0.6337792642140468
2.498862579464912 0.6354515050167224
2.5084175795316694 0.6387959866220736
2.5179725795984265 0.6421404682274248
2.527527579665184 0.6421404682274248
2.537082579731941 0.6438127090301003
2.546637579798698 0.6471571906354515
2.5561925798654554 0.6505016722408027
2.5657475799322125 0.6538461538461539
2.57530257999897 0.657190635451505
2.584857580065727 0.6605351170568562
2.594412580132484 0.6672240802675585
2.6039675801992415 0.6705685618729097
2.6135225802659985 0.677257525083612
2.623077580332756 0.6806020066889632
2.632632580399513 0.6872909698996655
2.64218758046627 0.6889632107023411
2.6517425805330275 0.6889632107023411
2.6612975805997845 0.6956521739130435
2.670852580666542 0.697324414715719
2.680407580733299 0.7006688963210702
2.689962580800056 0.7006688963210702
2.6995175808668135 0.7040133779264214
2.7090725809335705 0.7040133779264214
2.718627581000328 0.7090301003344481
2.728182581067085 0.7090301003344481
2.737737581133842 0.7123745819397993
2.7472925812005995 0.7123745819397993
2.7568475812673565 0.7157190635451505
2.766402581334114 0.7207357859531772
2.775957581400871 0.7224080267558528
2.785512581467628 0.7290969899665551
2.7950675815343855 0.7324414715719063
2.8046225816011425 0.7341137123745819
2.8141775816679 0.7391304347826086
2.823732581734657 0.7424749163879598
2.833287581801414 0.7441471571906354
2.8428425818681715 0.7441471571906354
2.8523975819349285 0.7474916387959866
2.861952582001686 0.7491638795986622
2.871507582068443 0.754180602006689
2.8810625821352 0.7591973244147158
2.8906175822019575 0.7625418060200669
2.9001725822687145 0.7642140468227425
2.909727582335472 0.7658862876254181
2.919282582402229 0.7709030100334449
2.928837582468986 0.7725752508361204
2.9383925825357435 0.7775919732441472
2.9479475826025006 0.7775919732441472
2.957502582669258 0.7809364548494984
2.967057582736015 0.7842809364548495
2.976612582802772 0.7892976588628763
2.9861675828695295 0.7909698996655519
2.9957225829362866 0.7926421404682275
3.005277583003044 0.794314381270903
3.014832583069801 0.7993311036789298
3.024387583136558 0.8010033444816054
3.0339425832033156 0.8043478260869565
3.0434975832700726 0.8060200668896321
3.05305258333683 0.8076923076923077
3.062607583403587 0.8110367892976589
3.072162583470344 0.8110367892976589
3.0817175835371016 0.8110367892976589
3.0912725836038586 0.8127090301003345
3.100827583670616 0.81438127090301
3.110382583737373 0.8210702341137124
3.11993758380413 0.8210702341137124
3.1294925838708876 0.8294314381270903
3.1390475839376446 0.8294314381270903
3.148602584004402 0.8294314381270903
3.158157584071159 0.8294314381270903
3.167712584137916 0.8294314381270903
3.1772675842046736 0.8294314381270903
3.1868225842714306 0.8327759197324415
3.196377584338188 0.8327759197324415
3.205932584404945 0.8344481605351171
3.215487584471702 0.8377926421404682
3.2250425845384596 0.8411371237458194
3.2345975846052166 0.8411371237458194
3.2441525846719736 0.842809364548495
3.253707584738731 0.842809364548495
3.263262584805488 0.8444816053511706
3.2728175848722456 0.8494983277591973
3.2823725849390026 0.8511705685618729
3.2919275850057597 0.8528428093645485
3.301482585072517 0.8545150501672241
3.311037585139274 0.8578595317725752
3.3205925852060316 0.8595317725752508
3.3301475852727886 0.8612040133779264
3.3397025853395457 0.862876254180602
3.349257585406303 0.8645484949832776
3.35881258547306 0.8645484949832776
3.3683675855398176 0.8645484949832776
3.3779225856065747 0.8645484949832776
3.3874775856733317 0.8695652173913043
3.397032585740089 0.8712374581939799
3.406587585806846 0.8762541806020067
3.4161425858736036 0.8795986622073578
3.4256975859403607 0.8795986622073578
3.4352525860071177 0.882943143812709
3.444807586073875 0.8846153846153846
3.454362586140632 0.8879598662207357
3.4639175862073897 0.8913043478260869
3.4734725862741467 0.8913043478260869
3.4830275863409037 0.8929765886287625
3.492582586407661 0.8929765886287625
3.502137586474418 0.8946488294314381
3.5116925865411757 0.8946488294314381
3.5212475866079327 0.8946488294314381
3.5308025866746897 0.8996655518394648
3.540357586741447 0.9013377926421404
3.549912586808204 0.903010033444816
3.5594675868749617 0.9063545150501672
3.5690225869417187 0.9096989966555183
3.5785775870084757 0.9096989966555183
3.588132587075233 0.9130434782608695
3.59768758714199 0.9130434782608695
3.6072425872087477 0.9163879598662207
3.6167975872755047 0.9180602006688964
3.6263525873422617 0.9214046822742475
3.635907587409019 0.9230769230769231
3.6454625874757762 0.9247491638795987
3.6550175875425337 0.9247491638795987
3.6645725876092907 0.9264214046822743
3.6741275876760477 0.931438127090301
3.683682587742805 0.9347826086956522
3.6932375878095622 0.9381270903010034
3.7027925878763197 0.939799331103679
3.7123475879430767 0.9414715719063546
3.7219025880098338 0.9448160535117057
3.7314575880765912 0.9481605351170569
3.7410125881433482 0.9481605351170569
3.7505675882101057 0.9498327759197325
3.7601225882768627 0.9515050167224081
3.7696775883436198 0.9548494983277592
3.7792325884103772 0.9565217391304348
3.7887875884771343 0.9581939799331104
3.7983425885438917 0.9632107023411371
3.8078975886106488 0.9632107023411371
3.817452588677406 0.9648829431438127
3.8270075887441632 0.9682274247491639
3.8365625888109203 0.9698996655518395
3.8461175888776777 0.9732441471571907
3.8556725889444348 0.9732441471571907
3.865227589011192 0.9782608695652174
3.8747825890779493 0.979933110367893
3.8843375891447063 0.979933110367893
3.8938925892114638 0.9832775919732442
3.9034475892782208 0.9849498327759197
3.913002589344978 0.9866220735785953
3.9225575894117353 0.9916387959866221
3.9321125894784923 0.9916387959866221
3.9416675895452498 0.9949832775919732
3.951222589612007 1.0


==> data/lw_a_post_10.dat <==
1.8332801792025566 0.002277904328018223
1.9258401790261268 0.002277904328018223
2.018400178849697 0.00683371298405467
2.1109601786732672 0.00683371298405467
2.2035201784968375 0.00683371298405467
2.2960801783204077 0.009111617312072893
2.388640178143978 0.01366742596810934
2.4812001779675485 0.015945330296127564
2.5737601777911188 0.018223234624145785
2.666320177614689 0.018223234624145785
2.758880177438259 0.02050113895216401
2.8514401772618294 0.03416856492027335
2.9440001770853996 0.04100227790432802
3.03656017690897 0.05011389521640091
3.1291201767325405 0.05239179954441914
3.2216801765561107 0.06378132118451026
3.314240176379681 0.07517084282460136
3.406800176203251 0.08428246013667426
3.4993601760268214 0.08656036446469248
3.5919201758503916 0.0888382687927107
3.684480175673962 0.10022779043280182
3.777040175497532 0.10022779043280182
3.8696001753211022 0.10478359908883828
3.9621601751446724 0.11617312072892938
4.054720174968242 0.1275626423690205
4.147280174791813 0.12984054669703873
4.239840174615383 0.13211845102505695
4.332400174438954 0.14350797266514806
4.424960174262525 0.1571753986332574
4.517520174086094 0.16173120728929385
4.610080173909665 0.17312072892938496
4.702640173733235 0.1867881548974943
4.795200173556806 0.1958997722095672
4.887760173380375 0.2072892938496583
4.980320173203946 0.2164009111617312
5.0728801730275155 0.22095671981776766
5.165440172851087 0.23917995444191345
5.258000172674656 0.2437357630979499
5.350560172498227 0.2437357630979499
5.443120172321796 0.2460136674259681
5.5356801721453675 0.2460136674259681
5.628240171968937 0.24829157175398633
5.720800171792508 0.2528473804100228
5.813360171616077 0.255125284738041
5.905920171439648 0.25968109339407747
5.998480171263218 0.2642369020501139
6.091040171086789 0.26651480637813213
6.183600170910358 0.2733485193621868
6.276160170733929 0.2824601366742597
6.3687201705574985 0.28929384965831434
6.46128017038107 0.29157175398633256
6.553840170204639 0.30068337129840544
6.64640017002821 0.30751708428246016
6.738960169851779 0.3143507972665148
6.8315201696753505 0.31662870159453305
6.924080169498922 0.32574031890660593
7.016640169322491 0.3325740318906606
7.109200169146062 0.3348519362186788
7.201760168969631 0.3416856492027335
7.294320168793202 0.3416856492027335
7.386880168616772 0.35079726651480636
7.479440168440343 0.3621867881548975
7.572000168263912 0.36674259681093396
7.664560168087483 0.37585421412300685
7.757120167911053 0.37813211845102507
7.849680167734624 0.38496583143507973
7.942240167558193 0.4009111617312073
8.034800167381764 0.4009111617312073
8.127360167205335 0.40774487471526194
8.219920167028905 0.41002277904328016
8.312480166852474 0.4168564920273349
8.405040166676045 0.42369020501138954
8.497600166499616 0.4305239179954442
8.590160166323185 0.43507972665148065
8.682720166146755 0.4419134396355353
8.775280165970326 0.44419134396355353
8.867840165793897 0.45558086560364464
8.960400165617468 0.4624145785876993
9.052960165441037 0.46697038724373574
9.145520165264607 0.47380410022779046
9.238080165088178 0.4806378132118451
9.330640164911749 0.4874715261958998
9.423200164735318 0.4920273348519362
9.515760164558888 0.5034168564920274
9.608320164382459 0.510250569476082
9.70088016420603 0.5148063781321185
9.7934401640296 0.5170842824601367
9.88600016385317 0.5239179954441914
9.97856016367674 0.530751708428246
10.07112016350031 0.5398633257403189
10.16368016332388 0.5466970387243736
10.256240163147451 0.5489749430523918
10.34880016297102 0.5558086560364465
10.441360162794592 0.5603644646924829
10.53392016261816 0.5649202733485194
10.626480162441732 0.571753986332574
10.719040162265301 0.5763097949886105
10.811600162088872 0.5831435079726651
10.904160161912442 0.5876993166287016
10.996720161736013 0.5990888382687927
11.089280161559582 0.6059225512528473
11.181840161383153 0.6082004555808656
11.274400161206723 0.6082004555808656
11.366960161030294 0.6104783599088838
11.459520160853863 0.6150341685649203
11.552080160677434 0.6150341685649203
11.644640160501003 0.6195899772209568
11.737200160324575 0.6287015945330297
11.829760160148146 0.6332574031890661
11.922320159971715 0.6378132118451025
12.014880159795286 0.642369020501139
12.107440159618855 0.6446469248291572
12.200000159442427 0.6469248291571754
12.292560159265996 0.6492027334851936
12.385120159089567 0.6514806378132119
12.477680158913136 0.6514806378132119
12.570240158736707 0.6537585421412301
12.662800158560277 0.6537585421412301
12.755360158383848 0.6560364464692483
12.847920158207417 0.6560364464692483
12.940480158030988 0.6583143507972665
13.033040157854558 0.662870159453303
13.125600157678129 0.6651480637813212
13.218160157501698 0.6651480637813212
13.31072015732527 0.6674259681093394
13.403280157148838 0.6697038724373576
13.49584015697241 0.6719817767653758
13.588400156795979 0.6742596810933941
13.68096015661955 0.6742596810933941
13.773520156443121 0.6788154897494305
13.86608015626669 0.6856492027334852
13.958640156090262 0.6902050113895216
14.05120015591383 0.6902050113895216
14.143760155737402 0.6902050113895216
14.236320155560971 0.6970387243735763
14.328880155384542 0.6993166287015945
14.421440155208112 0.7015945330296127
14.514000155031683 0.7015945330296127
14.606560154855252 0.7015945330296127
14.699120154678823 0.7038724373576309
14.791680154502393 0.7084282460136674
14.884240154325964 0.7084282460136674
14.976800154149533 0.7129840546697038
15.069360153973104 0.7129840546697038
15.161920153796673 0.715261958997722
15.254480153620245 0.715261958997722
15.347040153443814 0.7220956719817767
15.439600153267385 0.7266514806378133
15.532160153090954 0.7266514806378133
15.624720152914525 0.7266514806378133
15.717280152738097 0.7289293849658315
15.809840152561666 0.7357630979498861
15.902400152385237 0.7357630979498861
15.994960152208806 0.7380410022779044
16.08752015203238 0.7403189066059226
16.180080151855947 0.7403189066059226
16.272640151679518 0.7471526195899773
16.365200151503085 0.7494305239179955
16.457760151326656 0.7494305239179955
16.550320151150228 0.7517084282460137
16.6428801509738 0.7539863325740319
16.73544015079737 0.7562642369020501
16.82800015062094 0.7608200455580866
16.92056015044451 0.7608200455580866
17.01312015026808 0.7608200455580866
17.105680150091647 0.7608200455580866
17.198240149915218 0.7608200455580866
17.29080014973879 0.7630979498861048
17.38336014956236 0.7630979498861048
17.47592014938593 0.7676537585421412
17.568480149209503 0.7699316628701595
17.661040149033074 0.7744874715261959
17.75360014885664 0.7744874715261959
17.846160148680212 0.7767653758542141
17.938720148503783 0.7790432801822323
18.03128014832735 0.7790432801822323
18.123840148150922 0.7790432801822323
18.216400147974493 0.7813211845102506
18.308960147798064 0.785876993166287
18.401520147621632 0.7995444191343963
18.494080147445203 0.8018223234624146
18.586640147268774 0.806378132118451
18.679200147092345 0.8086560364464692
18.771760146915913 0.8109339407744874
18.864320146739484 0.8132118451025057
18.956880146563055 0.8132118451025057
19.049440146386626 0.8154897494305239
19.142000146210194 0.8154897494305239
19.234560146033765 0.8223234624145785
19.327120145857336 0.8314350797266514
19.419680145680907 0.8405466970387244
19.512240145504474 0.8428246013667426
19.604800145328046 0.8451025056947609
19.697360145151617 0.8496583143507973
19.789920144975188 0.856492027334852
19.88248014479876 0.856492027334852
19.975040144622326 0.856492027334852
20.067600144445898 0.8587699316628702
20.16016014426947 0.8610478359908884
20.25272014409304 0.8633257403189066
20.345280143916607 0.8678815489749431
20.43784014374018 0.8701594533029613
20.53040014356375 0.876993166287016
20.62296014338732 0.876993166287016
20.715520143210888 0.8792710706150342
20.80808014303446 0.8792710706150342
20.90064014285803 0.8792710706150342
20.9932001426816 0.8815489749430524
21.08576014250517 0.8883826879271071
21.17832014232874 0.8883826879271071
21.27088014215231 0.8906605922551253
21.363440141975882 0.89749430523918
21.45600014179945 0.8997722095671982
21.54856014162302 0.8997722095671982
21.641120141446592 0.9020501138952164
21.733680141270163 0.9020501138952164
21.826240141093734 0.9043280182232346
21.918800140917302 0.9043280182232346
22.011360140740873 0.9043280182232346
22.103920140564444 0.9043280182232346
22.196480140388015 0.9066059225512528
22.289040140211583 0.9066059225512528
22.381600140035154 0.9066059225512528
22.474160139858725 0.9066059225512528
22.566720139682296 0.908883826879271
22.659280139505864 0.908883826879271
22.751840139329435 0.9111617312072893
22.844400139153006 0.9111617312072893
22.936960138976577 0.9134396355353075
23.029520138800144 0.9134396355353075
23.122080138623716 0.9202733485193622
23.214640138447287 0.9225512528473804
23.307200138270858 0.9225512528473804
23.399760138094425 0.9248291571753986
23.492320137917996 0.9248291571753986
23.584880137741568 0.929384965831435
23.67744013756514 0.9339407744874715
23.77000013738871 0.9339407744874715
23.862560137212277 0.9339407744874715
23.95512013703585 0.9339407744874715
24.04768013685942 0.9339407744874715
24.14024013668299 0.9362186788154897
24.232800136506558 0.9362186788154897
24.32536013633013 0.9362186788154897
24.4179201361537 0.9362186788154897
24.51048013597727 0.9362186788154897
24.60304013580084 0.9384965831435079
24.69560013562441 0.9407744874715261
24.78816013544798 0.9407744874715261
24.880720135271552 0.9407744874715261
24.97328013509512 0.9430523917995444
25.06584013491869 0.9453302961275627
25.158400134742262 0.9498861047835991
25.250960134565833 0.9521640091116174
25.3435201343894 0.9544419134396356
25.436080134212972 0.9567198177676538
25.528640134036543 0.9567198177676538
25.621200133860114 0.9612756264236902
25.713760133683685 0.9635535307517085
25.806320133507253 0.9635535307517085
25.898880133330824 0.9635535307517085
25.991440133154395 0.9635535307517085
26.084000132977966 0.9635535307517085
26.176560132801534 0.9635535307517085
26.269120132625105 0.9635535307517085
26.361680132448676 0.9658314350797267
26.454240132272247 0.9681093394077449
26.546800132095814 0.9681093394077449
26.639360131919386 0.9681093394077449
26.731920131742957 0.9681093394077449
26.824480131566528 0.9703872437357631
26.917040131390095 0.9726651480637813
27.009600131213666 0.9726651480637813
27.102160131037238 0.9749430523917996
27.19472013086081 0.9749430523917996
27.287280130684376 0.9749430523917996
27.379840130507947 0.9749430523917996
27.47240013033152 0.9749430523917996
27.56496013015509 0.9749430523917996
27.65752012997866 0.9772209567198178
27.750080129802228 0.9772209567198178
27.8426401296258 0.979498861047836
27.93520012944937 0.979498861047836
28.02776012927294 0.979498861047836
28.12032012909651 0.979498861047836
28.21288012892008 0.979498861047836
28.30544012874365 0.979498861047836
28.398000128567222 0.979498861047836
28.49056012839079 0.9817767653758542
28.58312012821436 0.9817767653758542
28.675680128037932 0.9817767653758542
28.768240127861503 0.9817767653758542
28.86080012768507 0.9817767653758542
28.953360127508642 0.9817767653758542
29.045920127332213 0.9863325740318907
29.138480127155784 0.9863325740318907
29.23104012697935 0.9886104783599089
29.323600126802923 0.9886104783599089
29.416160126626494 0.9886104783599089
29.508720126450065 0.9886104783599089
29.601280126273636 0.9886104783599089
29.693840126097204 0.9886104783599089
29.786400125920775 0.9931662870159453
29.878960125744346 0.9931662870159453
29.971520125567917 0.9954441913439636
30.064080125391484 0.9954441913439636
30.156640125215056 0.9954441913439636
30.249200125038627 0.9954441913439636
30.341760124862198 0.9954441913439636
30.434320124685765 0.9954441913439636
30.526880124509336 0.9954441913439636
30.619440124332908 0.9954441913439636
30.71200012415648 0.9954441913439636
30.804560123980046 0.9954441913439636
30.897120123803617 0.9954441913439636
30.98968012362719 0.9954441913439636
31.08224012345076 0.9954441913439636
31.174800123274327 0.9954441913439636
31.267360123097898 0.9954441913439636
31.35992012292147 0.9954441913439636
31.45248012274504 0.9954441913439636
31.54504012256861 0.9954441913439636
31.63760012239218 0.9954441913439636
31.73016012221575 0.9954441913439636
31.82272012203932 0.9954441913439636
31.915280121862892 0.9954441913439636
32.007840121686456 0.9954441913439636
32.10040012151003 0.9954441913439636
32.1929601213336 0.9954441913439636
32.28552012115717 0.9954441913439636
32.378080120980734 0.9954441913439636
32.47064012080431 0.9977220956719818
32.563200120627876 0.9977220956719818
32.655760120451454 0.9977220956719818
32.74832012027502 0.9977220956719818
32.84088012009859 0.9977220956719818
32.93344011992216 0.9977220956719818
33.02600011974573 0.9977220956719818
33.1185601195693 0.9977220956719818
33.21112011939287 0.9977220956719818
33.303680119216445 0.9977220956719818
33.39624011904001 0.9977220956719818
33.48880011886359 0.9977220956719818
33.58136011868715 0.9977220956719818
33.67392011851072 0.9977220956719818
33.76648011833429 0.9977220956719818
33.859040118157864 0.9977220956719818
33.951600117981435 0.9977220956719818
34.044160117805006 0.9977220956719818
34.13672011762857 0.9977220956719818
34.22928011745214 0.9977220956719818
34.32184011727571 0.9977220956719818
34.414400117099284 0.9977220956719818
34.506960116922855 0.9977220956719818
34.599520116746426 0.9977220956719818
34.69208011657 0.9977220956719818
34.78464011639357 0.9977220956719818
34.87720011621713 0.9977220956719818
34.9697601160407 0.9977220956719818
35.062320115864274 0.9977220956719818
35.154880115687845 0.9977220956719818
35.24744011551142 0.9977220956719818
35.34000011533499 0.9977220956719818
35.43256011515856 0.9977220956719818
35.52512011498213 0.9977220956719818
35.6176801148057 0.9977220956719818
35.710240114629265 0.9977220956719818
35.802800114452836 0.9977220956719818
35.89536011427641 0.9977220956719818
35.98792011409998 0.9977220956719818
36.08048011392355 0.9977220956719818
36.17304011374712 0.9977220956719818
36.26560011357069 0.9977220956719818
36.35816011339426 0.9977220956719818
36.45072011321783 0.9977220956719818
36.5432801130414 0.9977220956719818
36.63584011286497 0.9977220956719818
36.72840011268854 0.9977220956719818
36.82096011251211 0.9977220956719818
36.91352011233568 0.9977220956719818
37.00608011215925 0.9977220956719818
37.098640111982824 0.9977220956719818
37.19120011180639 0.9977220956719818
37.28376011162996 0.9977220956719818
37.37632011145353 0.9977220956719818
37.4688801112771 0.9977220956719818
37.56144011110067 0.9977220956719818
37.654000110924244 0.9977220956719818
37.746560110747815 0.9977220956719818
37.839120110571386 0.9977220956719818
37.93168011039496 0.9977220956719818
38.02424011021852 0.9977220956719818
38.11680011004209 0.9977220956719818
38.20936010986566 0.9977220956719818
38.301920109689235 0.9977220956719818
38.394480109512806 0.9977220956719818
38.48704010933638 0.9977220956719818
38.57960010915995 0.9977220956719818
38.67216010898352 0.9977220956719818
38.76472010880708 1.0


==> data/lw_a_post_20.dat <==
1.3555675056576728 0.002173913043478261
1.428702505528927 0.002173913043478261
1.501837505400181 0.002173913043478261
1.5749725052714347 0.002173913043478261
1.6481075051426886 0.004347826086956522
1.7212425050139428 0.004347826086956522
1.7943775048851967 0.006521739130434782
1.8675125047564505 0.006521739130434782
1.9406475046277047 0.006521739130434782
2.0137825044989586 0.006521739130434782
2.0869175043702124 0.006521739130434782
2.1600525042414667 0.006521739130434782
2.2331875041127205 0.008695652173913044
2.3063225039839743 0.010869565217391304
2.379457503855228 0.017391304347826087
2.452592503726482 0.02608695652173913
2.5257275035977362 0.02826086956521739
2.5988625034689905 0.03695652173913044
2.6719975033402443 0.043478260869565216
2.745132503211498 0.04782608695652174
2.818267503082752 0.05
2.891402502954006 0.06521739130434782
2.96453750282526 0.06956521739130435
3.037672502696514 0.07391304347826087
3.110807502567768 0.08260869565217391
3.183942502439022 0.08478260869565217
3.257077502310276 0.09130434782608696
3.3302125021815296 0.09782608695652174
3.403347502052784 0.10652173913043478
3.4764825019240377 0.10652173913043478
3.5496175017952916 0.11521739130434783
3.622752501666546 0.12173913043478261
3.6958875015377997 0.1282608695652174
3.7690225014090535 0.1391304347826087
3.8421575012803078 0.14565217391304347
3.9152925011515616 0.15217391304347827
3.9884275010228154 0.1565217391304348
4.06156250089407 0.16304347826086957
4.1346975007653235 0.16956521739130434
4.207832500636577 0.17391304347826086
4.280967500507831 0.1826086956521739
4.354102500379085 0.19130434782608696
4.427237500250339 0.20869565217391303
4.500372500121593 0.2217391304347826
4.573507499992847 0.23043478260869565
4.646642499864101 0.23695652173913043
4.719777499735355 0.24565217391304348
4.79291249960661 0.2543478260869565
4.8660474994778635 0.26521739130434785
4.939182499349117 0.26956521739130435
5.012317499220371 0.28043478260869564
5.085452499091625 0.2826086956521739
5.158587498962879 0.29130434782608694
5.231722498834133 0.29782608695652174
5.3048574987053865 0.3065217391304348
5.377992498576641 0.3108695652173913
5.451127498447895 0.31521739130434784
5.524262498319149 0.31521739130434784
5.597397498190403 0.3282608695652174
5.6705324980616565 0.3347826086956522
5.74366749793291 0.34347826086956523
5.816802497804165 0.34782608695652173
5.889937497675419 0.35434782608695653
5.963072497546673 0.36086956521739133
6.0362074974179265 0.3695652173913043
6.10934249728918 0.3760869565217391
6.182477497160434 0.3804347826086957
6.255612497031688 0.3847826086956522
6.328747496902943 0.38913043478260867
6.4018824967741965 0.38913043478260867
6.47501749664545 0.40652173913043477
6.548152496516704 0.41304347826086957
6.621287496387958 0.4282608695652174
6.694422496259212 0.4326086956521739
6.7675574961304665 0.4391304347826087
6.84069249600172 0.44130434782608696
6.913827495872974 0.44782608695652176
6.986962495744228 0.45652173913043476
7.060097495615482 0.46304347826086956
7.133232495486736 0.46956521739130436
7.2063674953579895 0.47391304347826085
7.279502495229244 0.48043478260869565
7.352637495100498 0.48695652173913045
7.425772494971752 0.49782608695652175
7.498907494843006 0.5065217391304347
7.5720424947142595 0.5152173913043478
7.645177494585513 0.5152173913043478
7.718312494456768 0.5217391304347826
7.791447494328022 0.5260869565217391
7.864582494199276 0.532608695652174
7.9377174940705295 0.5347826086956522
8.010852493941783 0.5413043478260869
8.083987493813037 0.5478260869565217
8.157122493684293 0.5543478260869565
8.230257493555547 0.5608695652173913
8.3033924934268 0.5673913043478261
8.376527493298054 0.5739130434782609
8.449662493169308 0.5739130434782609
8.522797493040562 0.5804347826086956
8.595932492911816 0.5891304347826087
8.66906749278307 0.6
8.742202492654323 0.6108695652173913
8.815337492525577 0.6152173913043478
8.888472492396831 0.6217391304347826
8.961607492268085 0.6347826086956522
9.034742492139339 0.6391304347826087
9.107877492010592 0.6434782608695652
9.181012491881846 0.65
9.2541474917531 0.6565217391304348
9.327282491624354 0.6673913043478261
9.40041749149561 0.6673913043478261
9.473552491366863 0.6739130434782609
9.546687491238117 0.6782608695652174
9.619822491109371 0.6869565217391305
9.692957490980625 0.6956521739130435
9.766092490851879 0.6978260869565217
9.839227490723133 0.7086956521739131
9.912362490594386 0.7130434782608696
9.98549749046564 0.717391304347826
10.058632490336894 0.7217391304347827
10.131767490208148 0.7282608695652174
10.204902490079402 0.7369565217391304
10.278037489950657 0.7369565217391304
10.351172489821911 0.7456521739130435
10.424307489693165 0.75
10.497442489564419 0.758695652173913
10.570577489435673 0.7673913043478261
10.643712489306926 0.7804347826086957
10.71684748917818 0.7847826086956522
10.789982489049434 0.7978260869565217
10.863117488920688 0.8
10.936252488791942 0.8043478260869565
11.009387488663195 0.8043478260869565
11.08252248853445 0.808695652173913
11.155657488405703 0.8173913043478261
11.228792488276959 0.8173913043478261
11.301927488148213 0.8173913043478261
11.375062488019466 0.8173913043478261
11.44819748789072 0.8173913043478261
11.521332487761974 0.8217391304347826
11.594467487633228 0.8304347826086956
11.667602487504482 0.8304347826086956
11.740737487375736 0.8347826086956521
11.81387248724699 0.8369565217391305
11.887007487118243 0.8391304347826087
11.960142486989497 0.8434782608695652
12.03327748686075 0.8456521739130435
12.106412486732005 0.8478260869565217
12.17954748660326 0.8543478260869565
12.252682486474514 0.8565217391304348
12.325817486345768 0.8565217391304348
12.398952486217022 0.8565217391304348
12.472087486088276 0.8565217391304348
12.54522248595953 0.8608695652173913
12.618357485830783 0.8630434782608696
12.691492485702037 0.8673913043478261
12.76462748557329 0.8717391304347826
12.837762485444545 0.8717391304347826
12.910897485315799 0.8717391304347826
12.984032485187052 0.8717391304347826
13.057167485058306 0.8739130434782608
13.130302484929562 0.8760869565217392
13.203437484800816 0.8760869565217392
13.27657248467207 0.8760869565217392
13.349707484543323 0.8826086956521739
13.422842484414577 0.8826086956521739
13.49597748428583 0.8826086956521739
13.569112484157085 0.8826086956521739
13.642247484028339 0.8826086956521739
13.715382483899592 0.8847826086956522
13.788517483770846 0.8847826086956522
13.8616524836421 0.8891304347826087
13.934787483513354 0.8913043478260869
14.00792248338461 0.8956521739130435
14.081057483255863 0.8956521739130435
14.154192483127117 0.8956521739130435
14.227327482998371 0.8978260869565218
14.300462482869625 0.8978260869565218
14.373597482740879 0.9
14.446732482612132 0.9
14.519867482483386 0.9043478260869565
14.59300248235464 0.9043478260869565
14.666137482225894 0.9043478260869565
14.739272482097148 0.9065217391304348
14.812407481968402 0.908695652173913
14.885542481839655 0.9108695652173913
14.958677481710911 0.9108695652173913
15.031812481582165 0.9130434782608695
15.104947481453419 0.9130434782608695
15.178082481324672 0.9173913043478261
15.251217481195926 0.9195652173913044
15.32435248106718 0.9195652173913044
15.397487480938434 0.9195652173913044
15.470622480809688 0.9217391304347826
15.543757480680942 0.9239130434782609
15.616892480552195 0.9239130434782609
15.69002748042345 0.9239130434782609
15.763162480294703 0.9239130434782609
15.836297480165957 0.9282608695652174
15.909432480037212 0.9304347826086956
15.982567479908466 0.9304347826086956
16.055702479779722 0.9304347826086956
16.128837479650976 0.9326086956521739
16.20197247952223 0.9326086956521739
16.275107479393483 0.9347826086956522
16.348242479264737 0.9347826086956522
16.42137747913599 0.9347826086956522
16.494512479007245 0.9369565217391305
16.5676474788785 0.9391304347826087
16.640782478749752 0.9391304347826087
16.713917478621006 0.941304347826087
16.78705247849226 0.941304347826087
16.860187478363514 0.9434782608695652
16.93332247823477 0.9434782608695652
17.00645747810602 0.9434782608695652
17.07959247797728 0.9434782608695652
17.15272747784853 0.9456521739130435
17.225862477719787 0.9456521739130435
17.298997477591037 0.9456521739130435
17.372132477462294 0.9478260869565217
17.445267477333548 0.95
17.518402477204802 0.9521739130434783
17.591537477076056 0.9543478260869566
17.66467247694731 0.9543478260869566
17.737807476818563 0.9543478260869566
17.810942476689817 0.9543478260869566
17.88407747656107 0.9586956521739131
17.957212476432325 0.9586956521739131
18.03034747630358 0.9586956521739131
18.103482476174833 0.9586956521739131
18.176617476046086 0.9586956521739131
18.24975247591734 0.9586956521739131
18.322887475788594 0.9586956521739131
18.396022475659848 0.9608695652173913
18.4691574755311 0.9608695652173913
18.542292475402355 0.9608695652173913
18.61542747527361 0.9630434782608696
18.688562475144863 0.9652173913043478
18.761697475016117 0.9652173913043478
18.83483247488737 0.9652173913043478
18.907967474758625 0.967391304347826
18.98110247462988 0.967391304347826
19.054237474501132 0.967391304347826
19.127372474372386 0.9695652173913043
19.200507474243643 0.9695652173913043
19.273642474114897 0.9695652173913043
19.34677747398615 0.9717391304347827
19.419912473857405 0.9739130434782609
19.49304747372866 0.9739130434782609
19.566182473599913 0.9739130434782609
19.639317473471166 0.9739130434782609
19.71245247334242 0.9739130434782609
19.785587473213674 0.9739130434782609
19.858722473084928 0.9739130434782609
19.93185747295618 0.9760869565217392
20.004992472827436 0.9782608695652174
20.07812747269869 0.9782608695652174
20.151262472569943 0.9782608695652174
20.224397472441197 0.9782608695652174
20.29753247231245 0.9782608695652174
20.370667472183705 0.9782608695652174
20.44380247205496 0.9782608695652174
20.516937471926212 0.9782608695652174
20.590072471797466 0.9782608695652174
20.66320747166872 0.9782608695652174
20.736342471539974 0.9804347826086957
20.809477471411228 0.9804347826086957
20.88261247128248 0.9804347826086957
20.955747471153735 0.9804347826086957
21.028882471024993 0.9804347826086957
21.102017470896246 0.9804347826086957
21.1751524707675 0.9804347826086957
21.248287470638754 0.9804347826086957
21.321422470510008 0.9804347826086957
21.39455747038126 0.9804347826086957
21.467692470252516 0.9804347826086957
21.54082747012377 0.9804347826086957
21.613962469995023 0.9804347826086957
21.687097469866277 0.9804347826086957
21.76023246973753 0.9804347826086957
21.833367469608785 0.9804347826086957
21.90650246948004 0.9804347826086957
21.979637469351292 0.9804347826086957
22.052772469222546 0.9804347826086957
22.1259074690938 0.9804347826086957
22.199042468965054 0.9804347826086957
22.272177468836308 0.9804347826086957
22.34531246870756 0.9804347826086957
22.418447468578815 0.9826086956521739
22.49158246845007 0.9826086956521739
22.564717468321323 0.9826086956521739
22.637852468192577 0.9847826086956522
22.71098746806383 0.9847826086956522
22.784122467935084 0.9869565217391304
22.85725746780634 0.9869565217391304
22.930392467677596 0.9869565217391304
23.00352746754885 0.9869565217391304
23.076662467420103 0.9869565217391304
23.149797467291357 0.9869565217391304
23.22293246716261 0.9869565217391304
23.296067467033865 0.9869565217391304
23.36920246690512 0.9869565217391304
23.442337466776372 0.9869565217391304
23.515472466647626 0.9869565217391304
23.58860746651888 0.9869565217391304
23.661742466390134 0.9869565217391304
23.734877466261388 0.9869565217391304
23.80801246613264 0.9869565217391304
23.881147466003895 0.9891304347826086
23.95428246587515 0.9891304347826086
24.027417465746403 0.9891304347826086
24.100552465617657 0.9891304347826086
24.17368746548891 0.9891304347826086
24.246822465360165 0.9891304347826086
24.31995746523142 0.9891304347826086
24.393092465102672 0.9891304347826086
24.466227464973926 0.9891304347826086
24.53936246484518 0.9891304347826086
24.612497464716434 0.9891304347826086
24.685632464587687 0.9891304347826086
24.75876746445894 0.9891304347826086
24.8319024643302 0.9891304347826086
24.905037464201452 0.9891304347826086
24.978172464072706 0.9891304347826086
25.05130746394396 0.9891304347826086
25.124442463815214 0.991304347826087
25.197577463686468 0.991304347826087
25.27071246355772 0.991304347826087
25.343847463428975 0.991304347826087
25.41698246330023 0.991304347826087
25.490117463171483 0.991304347826087
25.563252463042737 0.991304347826087
25.63638746291399 0.991304347826087
25.709522462785245 0.991304347826087
25.7826574626565 0.991304347826087
25.855792462527752 0.991304347826087
25.928927462399006 0.991304347826087
26.00206246227026 0.9934782608695653
26.075197462141514 0.9934782608695653
26.148332462012768 0.9934782608695653
26.22146746188402 0.9934782608695653
26.294602461755275 0.9934782608695653
26.36773746162653 0.9934782608695653
26.440872461497783 0.9934782608695653
26.514007461369037 0.9934782608695653
26.58714246124029 0.9934782608695653
26.660277461111548 0.9934782608695653
26.7334124609828 0.9934782608695653
26.806547460854055 0.9934782608695653
26.87968246072531 0.9934782608695653
26.952817460596563 0.9934782608695653
27.025952460467817 0.9934782608695653
27.09908746033907 0.9934782608695653
27.172222460210325 0.9934782608695653
27.24535746008158 0.9934782608695653
27.318492459952832 0.9934782608695653
27.391627459824086 0.9934782608695653
27.46476245969534 0.9934782608695653
27.537897459566594 0.9934782608695653
27.611032459437848 0.9934782608695653
27.6841674593091 0.9934782608695653
27.757302459180355 0.9934782608695653
27.83043745905161 0.9934782608695653
27.903572458922863 0.9934782608695653
27.976707458794117 0.9934782608695653
28.04984245866537 0.9934782608695653
28.122977458536624 0.9934782608695653
28.196112458407878 0.9934782608695653
28.269247458279132 0.9934782608695653
28.342382458150386 0.9956521739130435
28.41551745802164 0.9956521739130435
28.488652457892893 0.9956521739130435
28.56178745776415 0.9956521739130435
28.634922457635405 0.9956521739130435
28.70805745750666 0.9956521739130435
28.781192457377912 0.9956521739130435
28.854327457249166 0.9956521739130435
28.92746245712042 0.9956521739130435
29.000597456991674 0.9956521739130435
29.073732456862928 0.9956521739130435
29.14686745673418 0.9956521739130435
29.220002456605435 0.9956521739130435
29.29313745647669 0.9956521739130435
29.366272456347943 0.9956521739130435
29.439407456219197 0.9956521739130435
29.51254245609045 0.9956521739130435
29.585677455961704 0.9956521739130435
29.658812455832958 0.9978260869565218
29.731947455704212 0.9978260869565218
29.805082455575466 0.9978260869565218
29.87821745544672 0.9978260869565218
29.951352455317974 0.9978260869565218
30.024487455189227 0.9978260869565218
30.09762245506048 0.9978260869565218
30.170757454931735 0.9978260869565218
30.24389245480299 0.9978260869565218
30.317027454674243 0.9978260869565218
30.3901624545455 0.9978260869565218
30.463297454416754 0.9978260869565218
30.536432454288008 1.0
40 1.0


==> data/lw_post_10.dat <==
1.582042490541935 0.03361344537815126
1.7261274906992914 0.08403361344537816
1.8702124908566475 0.11134453781512606
2.0142974910140037 0.1722689075630252
2.15838249117136 0.19327731092436976
2.3024674913287164 0.22268907563025211
2.4465524914860723 0.28361344537815125
2.5906374916434287 0.32142857142857145
2.734722491800785 0.3382352941176471
2.8788074919581415 0.35084033613445376
3.022892492115498 0.3634453781512605
3.1669774922728537 0.37815126050420167
3.31106249243021 0.38445378151260506
3.4551474925875665 0.39915966386554624
3.5992324927449224 0.4117647058823529
3.7433174929022788 0.42016806722689076
3.887402493059635 0.42436974789915966
4.031487493216991 0.43067226890756305
4.175572493374348 0.4411764705882353
4.319657493531704 0.4495798319327731
4.463742493689061 0.46008403361344535
4.6078274938464165 0.46638655462184875
4.751912494003772 0.46638655462184875
4.895997494161129 0.47058823529411764
5.040082494318485 0.47689075630252103
5.184167494475842 0.4789915966386555
5.3282524946331975 0.4789915966386555
5.472337494790555 0.4852941176470588
5.61642249494791 0.4894957983193277
5.760507495105266 0.49369747899159666
5.904592495262623 0.4957983193277311
6.0486774954199785 0.5
6.192762495577336 0.5021008403361344
6.336847495734691 0.5042016806722689
6.4809324958920485 0.5063025210084033
6.625017496049404 0.5084033613445378
6.769102496206761 0.5084033613445378
6.913187496364117 0.5105042016806722
7.057272496521472 0.5168067226890757
7.201357496678829 0.5168067226890757
7.345442496836185 0.5252100840336135
7.489527496993542 0.5336134453781513
7.633612497150898 0.5378151260504201
7.777697497308255 0.5378151260504201
7.92178249746561 0.5462184873949579
8.065867497622966 0.5483193277310925
8.209952497780323 0.5483193277310925
8.35403749793768 0.5483193277310925
8.498122498095036 0.5504201680672269
8.642207498252391 0.5525210084033614
8.786292498409749 0.5588235294117647
8.930377498567106 0.5609243697478992
9.074462498724461 0.5651260504201681
9.218547498881817 0.569327731092437
9.362632499039174 0.569327731092437
9.50671749919653 0.5714285714285714
9.650802499353885 0.5756302521008403
9.794887499511242 0.5840336134453782
9.938972499668598 0.5861344537815126
10.083057499825955 0.5903361344537815
10.22714249998331 0.592436974789916
10.371227500140668 0.592436974789916
10.515312500298023 0.5987394957983193
10.65939750045538 0.6050420168067226
10.803482500612736 0.6050420168067226
10.947567500770091 0.6050420168067226
11.091652500927449 0.6113445378151261
11.235737501084804 0.6176470588235294
11.379822501242161 0.6218487394957983
11.523907501399517 0.6218487394957983
11.667992501556874 0.6239495798319328
11.81207750171423 0.6239495798319328
11.956162501871587 0.6260504201680672
12.100247502028942 0.6281512605042017
12.244332502186298 0.6365546218487395
12.388417502343655 0.6365546218487395
12.53250250250101 0.6386554621848739
12.676587502658368 0.6386554621848739
12.820672502815723 0.6386554621848739
12.96475750297308 0.6407563025210085
13.108842503130436 0.6428571428571429
13.252927503287792 0.6470588235294118
13.397012503445149 0.6491596638655462
13.541097503602504 0.6512605042016807
13.685182503759862 0.6512605042016807
13.829267503917217 0.6512605042016807
13.973352504074574 0.657563025210084
14.11743750423193 0.6596638655462185
14.261522504389285 0.6617647058823529
14.405607504546643 0.6638655462184874
14.549692504703998 0.6638655462184874
14.693777504861355 0.6638655462184874
14.83786250501871 0.6680672268907563
14.981947505176068 0.6743697478991597
15.126032505333423 0.6785714285714286
15.27011750549078 0.680672268907563
15.414202505648136 0.6827731092436975
15.558287505805492 0.6827731092436975
15.702372505962849 0.6848739495798319
15.846457506120204 0.6890756302521008
15.990542506277562 0.6953781512605042
16.134627506434914 0.6953781512605042
16.278712506592274 0.6953781512605042
16.422797506749628 0.6974789915966386
16.566882506906985 0.6974789915966386
16.710967507064343 0.6974789915966386
16.855052507221696 0.6995798319327731
16.999137507379054 0.7037815126050421
17.14322250753641 0.7037815126050421
17.287307507693765 0.7058823529411765
17.431392507851122 0.7100840336134454
17.57547750800848 0.7100840336134454
17.719562508165833 0.7121848739495799
17.86364750832319 0.7163865546218487
18.007732508480547 0.7163865546218487
18.151817508637905 0.7205882352941176
18.29590250879526 0.7205882352941176
18.439987508952616 0.7205882352941176
18.584072509109973 0.7226890756302521
18.72815750926733 0.7226890756302521
18.872242509424684 0.7247899159663865
19.01632750958204 0.7289915966386554
19.1604125097394 0.7352941176470589
19.304497509896752 0.7352941176470589
19.44858251005411 0.7352941176470589
19.592667510211466 0.7373949579831933
19.736752510368824 0.7373949579831933
19.880837510526177 0.7415966386554622
20.024922510683535 0.7436974789915967
20.169007510840892 0.7436974789915967
20.313092510998246 0.7436974789915967
20.457177511155603 0.7436974789915967
20.60126251131296 0.7436974789915967
20.745347511470317 0.7457983193277311
20.88943251162767 0.7457983193277311
21.03351751178503 0.7457983193277311
21.177602511942386 0.7457983193277311
21.32168751209974 0.7457983193277311
21.465772512257097 0.7478991596638656
21.609857512414454 0.7478991596638656
21.75394251257181 0.7478991596638656
21.898027512729165 0.75
22.042112512886522 0.7542016806722689
22.18619751304388 0.7563025210084033
22.330282513201237 0.7563025210084033
22.47436751335859 0.7563025210084033
22.618452513515948 0.7584033613445378
22.762537513673305 0.7584033613445378
22.90662251383066 0.7584033613445378
23.050707513988016 0.7605042016806722
23.194792514145373 0.7626050420168067
23.33887751430273 0.7626050420168067
23.482962514460084 0.7668067226890757
23.62704751461744 0.7668067226890757
23.7711325147748 0.7668067226890757
23.915217514932152 0.7710084033613446
24.05930251508951 0.7710084033613446
24.203387515246867 0.7710084033613446
24.347472515404224 0.773109243697479
24.491557515561578 0.773109243697479
24.635642515718935 0.773109243697479
24.779727515876292 0.773109243697479
24.923812516033646 0.7752100840336135
25.067897516191003 0.7752100840336135
25.21198251634836 0.7752100840336135
25.356067516505718 0.7752100840336135
25.50015251666307 0.7752100840336135
25.64423751682043 0.7773109243697479
25.788322516977786 0.7773109243697479
25.93240751713514 0.7794117647058824
26.076492517292497 0.7794117647058824
26.220577517449854 0.7794117647058824
26.36466251760721 0.7794117647058824
26.508747517764565 0.7794117647058824
26.652832517921922 0.7794117647058824
26.79691751807928 0.7794117647058824
26.941002518236633 0.7815126050420168
27.08508751839399 0.7815126050420168
27.229172518551348 0.7815126050420168
27.373257518708705 0.7815126050420168
27.51734251886606 0.7815126050420168
27.661427519023416 0.7815126050420168
27.805512519180773 0.7815126050420168
27.94959751933813 0.7815126050420168
28.093682519495484 0.7815126050420168
28.23776751965284 0.7815126050420168
28.3818525198102 0.7815126050420168
28.525937519967552 0.7815126050420168
28.67002252012491 0.7815126050420168
28.814107520282267 0.7815126050420168
28.958192520439624 0.7815126050420168
29.102277520596978 0.7815126050420168
29.246362520754335 0.7815126050420168
29.390447520911692 0.7815126050420168
29.534532521069046 0.7815126050420168
29.678617521226403 0.7815126050420168
29.82270252138376 0.7815126050420168
29.966787521541118 0.7815126050420168
30.11087252169847 0.7815126050420168
30.25495752185583 0.7815126050420168
30.399042522013186 0.7815126050420168
30.54312752217054 0.7815126050420168
30.687212522327897 0.7815126050420168
30.831297522485254 0.7815126050420168
30.97538252264261 0.7815126050420168
31.119467522799965 0.7815126050420168
31.263552522957323 0.7815126050420168
31.40763752311468 0.7815126050420168
31.551722523272037 0.7815126050420168
31.69580752342939 0.7815126050420168
31.839892523586748 0.7815126050420168
31.983977523744105 0.7815126050420168
32.12806252390146 0.7815126050420168
32.27214752405882 0.7815126050420168
32.41623252421618 0.7815126050420168
32.56031752437353 0.7815126050420168
32.70440252453089 0.7815126050420168
32.848487524688245 0.7815126050420168
32.9925725248456 0.7815126050420168
33.13665752500296 0.7815126050420168
33.28074252516031 0.7815126050420168
33.42482752531767 0.7815126050420168
33.56891252547503 0.7815126050420168
33.71299752563238 0.7815126050420168
33.857082525789735 0.7815126050420168
34.001167525947096 0.7815126050420168
34.14525252610445 0.7836134453781513
34.28933752626181 0.7836134453781513
34.433422526419164 0.7836134453781513
34.57750752657652 0.7836134453781513
34.72159252673388 0.7878151260504201
34.86567752689123 0.7899159663865546
35.009762527048586 0.7899159663865546
35.15384752720595 0.792016806722689
35.2979325273633 0.792016806722689
35.442017527520655 0.792016806722689
35.586102527678015 0.792016806722689
35.73018752783537 0.792016806722689
35.87427252799273 0.792016806722689
36.018357528150084 0.792016806722689
36.16244252830744 0.792016806722689
36.3065275284648 0.792016806722689
36.45061252862215 0.7941176470588235
36.594697528779506 0.7962184873949579
36.738782528936866 0.7983193277310925
36.88286752909422 0.7983193277310925
37.026952529251574 0.8004201680672269
37.171037529408935 0.8025210084033614
37.31512252956629 0.8025210084033614
37.45920752972364 0.8025210084033614
37.603292529881 0.8046218487394958
37.74737753003836 0.8088235294117647
37.89146253019572 0.8088235294117647
38.03554753035307 0.8088235294117647
38.179632530510425 0.8109243697478992
38.323717530667786 0.8109243697478992
38.46780253082514 0.8109243697478992
38.61188753098249 0.8109243697478992
38.755972531139854 0.8109243697478992
38.90005753129721 0.8130252100840336
39.04414253145456 0.8151260504201681
39.18822753161192 0.8151260504201681
39.332312531769276 0.8151260504201681
39.47639753192664 0.819327731092437
39.62048253208399 0.819327731092437
39.764567532241344 0.819327731092437
39.908652532398705 0.8214285714285714
40.05273753255606 0.8235294117647058
40.19682253271341 0.8256302521008403
40.34090753287077 0.8277310924369747
40.48499253302813 0.8277310924369747
40.62907753318548 0.8319327731092437
40.77316253334284 0.8361344537815126
40.917247533500195 0.8382352941176471
41.06133253365755 0.8382352941176471
41.20541753381491 0.8382352941176471
41.34950253397226 0.8382352941176471
41.493587534129624 0.8403361344537815
41.63767253428698 0.8403361344537815
41.78175753444433 0.842436974789916
41.92584253460169 0.842436974789916
42.069927534759046 0.8487394957983193
42.2140125349164 0.8508403361344538
42.35809753507376 0.8571428571428571
42.502182535231114 0.8571428571428571
42.64626753538847 0.8592436974789915
42.79035253554583 0.865546218487395
42.93443753570318 0.8676470588235294
43.07852253586054 0.8718487394957983
43.2226075360179 0.8739495798319328
43.36669253617525 0.8739495798319328
43.51077753633261 0.8739495798319328
43.654862536489965 0.8760504201680672
43.79894753664732 0.8781512605042017
43.94303253680468 0.8802521008403361
44.08711753696203 0.8823529411764706
44.23120253711939 0.884453781512605
44.37528753727675 0.884453781512605
44.5193725374341 0.8865546218487395
44.663457537591455 0.8886554621848739
44.807542537748816 0.8907563025210085
44.95162753790617 0.8907563025210085
45.09571253806353 0.8907563025210085
45.239797538220884 0.8928571428571429
45.38388253837824 0.8928571428571429
45.5279675385356 0.8928571428571429
45.67205253869295 0.8928571428571429
45.816137538850306 0.8928571428571429
45.96022253900767 0.8949579831932774
46.10430753916502 0.8949579831932774
46.248392539322374 0.8970588235294118
46.392477539479735 0.8991596638655462
46.53656253963709 0.9033613445378151
46.68064753979444 0.9054621848739496
46.8247325399518 0.9054621848739496
46.96881754010916 0.9054621848739496
47.11290254026652 0.9054621848739496
47.25698754042387 0.907563025210084
47.401072540581225 0.907563025210084
47.545157540738586 0.907563025210084
47.68924254089594 0.907563025210084
47.83332754105329 0.9096638655462185
47.977412541210654 0.9117647058823529
48.12149754136801 0.9138655462184874
48.26558254152536 0.9180672268907563
48.40966754168272 0.9180672268907563
48.553752541840076 0.9180672268907563
48.69783754199744 0.9180672268907563
48.84192254215479 0.9180672268907563
48.986007542312144 0.9180672268907563
49.130092542469505 0.9180672268907563
49.27417754262686 0.9180672268907563
49.41826254278421 0.9201680672268907
49.56234754294157 0.9201680672268907
49.70643254309893 0.9201680672268907
49.85051754325628 0.9201680672268907
49.99460254341364 0.9243697478991597
50.138687543570995 0.9243697478991597
50.28277254372835 0.9264705882352942
50.42685754388571 0.9264705882352942
50.57094254404306 0.9285714285714286
50.715027544200424 0.9285714285714286
50.85911254435778 0.930672268907563
51.00319754451513 0.930672268907563
51.14728254467249 0.9327731092436975
51.291367544829846 0.9327731092436975
51.4354525449872 0.9327731092436975
51.57953754514456 0.9327731092436975
51.723622545301914 0.9348739495798319
51.86770754545927 0.9348739495798319
52.01179254561663 0.9369747899159664
52.15587754577398 0.9369747899159664
52.299962545931336 0.9390756302521008
52.4440475460887 0.9390756302521008
52.58813254624605 0.9390756302521008
52.73221754640341 0.9390756302521008
52.876302546560765 0.9432773109243697
53.02038754671812 0.9432773109243697
53.16447254687548 0.9474789915966386
53.308557547032834 0.9474789915966386
53.45264254719019 0.9474789915966386
53.59672754734755 0.9474789915966386
53.7408125475049 0.9495798319327731
53.884897547662256 0.9558823529411765
54.028982547819616 0.9558823529411765
54.17306754797697 0.9558823529411765
54.31715254813433 0.9600840336134454
54.461237548291685 0.9642857142857143
54.60532254844904 0.9663865546218487
54.7494075486064 0.9663865546218487
54.89349254876375 0.9684873949579832
55.03757754892111 0.9684873949579832
55.18166254907847 0.9705882352941176
55.32574754923582 0.9726890756302521
55.469832549393175 0.9747899159663865
55.613917549550536 0.9747899159663865
55.75800254970789 0.9789915966386554
55.90208754986524 0.9810924369747899
56.046172550022604 0.9810924369747899
56.19025755017996 0.9810924369747899
56.33434255033732 0.9831932773109243
56.47842755049467 0.9852941176470589
56.622512550652026 0.9894957983193278
56.76659755080939 0.9894957983193278
56.91068255096674 0.9894957983193278
57.054767551124094 0.9894957983193278
57.198852551281455 0.9936974789915967
57.34293755143881 0.9936974789915967
57.48702255159616 0.9957983193277311
57.63110755175352 0.9957983193277311
57.77519255191088 0.9957983193277311
57.91927755206824 0.9957983193277311
58.06336255222559 0.9957983193277311
58.207447552382945 0.9978991596638656
58.351532552540306 0.9978991596638656
58.49561755269766 0.9978991596638656
58.63970255285501 0.9978991596638656
58.783787553012374 0.9978991596638656
58.92787255316973 0.9978991596638656
59.07195755332708 1.0


==> data/lw_post_20.dat <==
1.5119760844111443 0.009784735812133072
1.537928585112095 0.021526418786692758
1.5638810858130456 0.029354207436399216
1.589833586513996 0.046966731898238745
1.6157860872149468 0.05283757338551859
1.6417385879158974 0.05870841487279843
1.6676910886168481 0.0684931506849315
1.6936435893177986 0.08414872798434442
1.7195960900187492 0.09393346379647749
1.7455485907197 0.10763209393346379
1.7715010914206506 0.11741682974559686
1.7974535921216013 0.12720156555772993
1.8234060928225517 0.14481409001956946
1.8493585935235024 0.15655577299412915
1.875311094224453 0.15851272015655576
1.9012635949254035 0.18199608610567514
1.9272160956263542 0.20156555772994128
1.9531685963273049 0.2191780821917808
1.9791210970282556 0.24070450097847357
2.005073597729206 0.2583170254403131
2.031026098430157 0.2759295499021526
2.0569785991311074 0.29354207436399216
2.0829310998320585 0.30528375733855184
2.1088836005330087 0.3111545988258317
2.134836101233959 0.31898238747553814
2.16078860193491 0.33463796477495106
2.1867411026358603 0.34442270058708413
2.2126936033368114 0.36007827788649704
2.2386461040377617 0.3698630136986301
2.2645986047387128 0.3776908023483366
2.290551105439663 0.3933463796477495
2.3165036061406132 0.4070450097847358
2.3424561068415644 0.42857142857142855
2.3684086075425146 0.4481409001956947
2.3943611082434657 0.461839530332681
2.420313608944416 0.4735812133072407
2.446266109645367 0.5088062622309197
2.4722186103463173 0.5283757338551859
2.4981711110472684 0.5538160469667319
2.5241236117482186 0.5714285714285714
2.5500761124491698 0.5792563600782779
2.57602861315012 0.5831702544031311
2.6019811138510702 0.5949119373776908
2.6279336145520213 0.6027397260273972
2.6538861152529716 0.6066536203522505
2.6798386159539227 0.6105675146771037
2.705791116654873 0.6183953033268101
2.731743617355824 0.62426614481409
2.7576961180567743 0.6281800391389433
2.7836486187577254 0.6301369863013698
2.8096011194586756 0.6320939334637965
2.835553620159626 0.6360078277886497
2.861506120860577 0.639921722113503
2.887458621561527 0.6438356164383562
2.9134111222624783 0.6457925636007827
2.9393636229634286 0.6477495107632094
2.9653161236643797 0.6477495107632094
2.99126862436533 0.6516634050880626
3.01722112506628 0.6575342465753424
3.0431736257672313 0.6614481409001957
3.0691261264681815 0.6614481409001957
3.0950786271691326 0.6634050880626223
3.121031127870083 0.6634050880626223
3.146983628571034 0.6673189823874756
3.172936129271984 0.6712328767123288
3.1988886299729353 0.6712328767123288
3.2248411306738856 0.6771037181996086
3.250793631374836 0.6810176125244618
3.276746132075787 0.6810176125244618
3.302698632776737 0.6810176125244618
3.3286511334776883 0.6829745596868885
3.3546036341786385 0.6829745596868885
3.3805561348795896 0.684931506849315
3.40650863558054 0.6908023483365949
3.432461136281491 0.6947162426614482
3.458413636982441 0.6986301369863014
3.4843661376833914 0.7064579256360078
3.5103186383843425 0.7103718199608611
3.536271139085293 0.7103718199608611
3.562223639786244 0.7162426614481409
3.588176140487194 0.7221135029354208
3.6141286411881453 0.7299412915851272
3.6400811418890955 0.7338551859099804
3.6660336425900457 0.7377690802348337
3.691986143290997 0.7416829745596869
3.717938643991947 0.7475538160469667
3.743891144692898 0.7514677103718199
3.7698436453938484 0.7592954990215264
3.7957961460947995 0.761252446183953
3.8217486467957498 0.7632093933463796
3.8477011474967 0.7671232876712328
3.873653648197651 0.7690802348336595
3.8996061488986014 0.7729941291585127
3.9255586495995525 0.7729941291585127
3.9515111503005027 0.7788649706457925
3.977463651001454 0.7808219178082192
4.003416151702404 0.7827788649706457
4.029368652403355 0.7925636007827789
4.055321153104306 0.7925636007827789
4.081273653805256 0.7925636007827789
4.107226154506207 0.7945205479452054
4.133178655207158 0.7964774951076321
4.159131155908108 0.8023483365949119
4.185083656609058 0.8043052837573386
4.2110361573100095 0.8082191780821918
4.236988658010961 0.8082191780821918
4.262941158711911 0.8082191780821918
4.288893659412861 0.8101761252446184
4.314846160113812 0.8140900195694716
4.340798660814762 0.8140900195694716
4.366751161515713 0.8160469667318982
4.392703662216664 0.8199608610567515
4.418656162917615 0.821917808219178
4.444608663618565 0.8258317025440313
4.470561164319515 0.8297455968688845
4.4965136650204665 0.8297455968688845
4.522466165721417 0.8297455968688845
4.548418666422367 0.8336594911937377
4.574371167123318 0.8356164383561644
4.600323667824269 0.8356164383561644
4.626276168525219 0.837573385518591
4.65222866922617 0.8414872798434442
4.678181169927121 0.8434442270058709
4.704133670628072 0.8434442270058709
4.730086171329021 0.8434442270058709
4.756038672029972 0.8434442270058709
4.7819911727309234 0.8454011741682974
4.807943673431874 0.8493150684931506
4.833896174132824 0.8532289628180039
4.859848674833775 0.8532289628180039
4.885801175534726 0.8571428571428571
4.911753676235676 0.8571428571428571
4.937706176936627 0.8571428571428571
4.963658677637578 0.8571428571428571
4.989611178338528 0.8571428571428571
5.015563679039478 0.8610567514677103
5.041516179740429 0.8649706457925636
5.06746868044138 0.8669275929549902
5.093421181142331 0.8669275929549902
5.119373681843281 0.8669275929549902
5.145326182544232 0.8688845401174168
5.171278683245182 0.8688845401174168
5.1972311839461325 0.87279843444227
5.223183684647084 0.87279843444227
5.249136185348035 0.8747553816046967
5.275088686048985 0.8767123287671232
5.301041186749935 0.8767123287671232
5.326993687450886 0.8786692759295499
5.352946188151837 0.8786692759295499
5.378898688852788 0.8786692759295499
5.404851189553738 0.8845401174168297
5.430803690254689 0.8845401174168297
5.456756190955639 0.8845401174168297
5.4827086916565895 0.8845401174168297
5.508661192357541 0.8864970645792564
5.534613693058491 0.8884540117416829
5.560566193759442 0.8904109589041096
5.586518694460392 0.8904109589041096
5.612471195161343 0.8923679060665362
5.6384236958622935 0.898238747553816
5.664376196563245 0.898238747553816
5.690328697264195 0.9001956947162426
5.716281197965146 0.9001956947162426
5.742233698666096 0.9001956947162426
5.7681861993670465 0.9041095890410958
5.794138700067998 0.9041095890410958
5.820091200768948 0.9060665362035225
5.846043701469899 0.9060665362035225
5.871996202170849 0.9060665362035225
5.8979487028718 0.9060665362035225
5.9239012035727505 0.9080234833659491
5.949853704273701 0.9080234833659491
5.975806204974652 0.9119373776908023
6.001758705675602 0.9119373776908023
6.027711206376553 0.9119373776908023
6.0536637070775035 0.9119373776908023
6.079616207778455 0.9119373776908023
6.105568708479405 0.9119373776908023
6.131521209180356 0.9119373776908023
6.157473709881306 0.913894324853229
6.183426210582256 0.913894324853229
6.2093787112832075 0.913894324853229
6.235331211984158 0.9158512720156555
6.261283712685109 0.9158512720156555
6.287236213386059 0.9158512720156555
6.31318871408701 0.9158512720156555
6.33914121478796 0.9158512720156555
6.365093715488912 0.9178082191780822
6.391046216189862 0.9178082191780822
6.416998716890812 0.9197651663405088
6.442951217591763 0.9197651663405088
6.468903718292713 0.9217221135029354
6.4948562189936645 0.9217221135029354
6.520808719694615 0.923679060665362
6.546761220395566 0.923679060665362
6.572713721096516 0.9275929549902152
6.598666221797467 0.9275929549902152
6.624618722498417 0.9275929549902152
6.650571223199368 0.9275929549902152
6.676523723900319 0.9295499021526419
6.702476224601269 0.9315068493150684
6.72842872530222 0.9315068493150684
6.75438122600317 0.9334637964774951
6.7803337267041215 0.9334637964774951
6.806286227405072 0.9334637964774951
6.832238728106022 0.9334637964774951
6.858191228806973 0.9354207436399217
6.884143729507923 0.9354207436399217
6.910096230208874 0.9373776908023483
6.936048730909825 0.9373776908023483
6.962001231610776 0.9373776908023483
6.987953732311726 0.9393346379647749
7.013906233012677 0.9393346379647749
7.039858733713627 0.9412915851272016
7.065811234414578 0.9452054794520548
7.091763735115529 0.9452054794520548
7.117716235816479 0.9471624266144814
7.14366873651743 0.9510763209393346
7.16962123721838 0.9510763209393346
7.195573737919331 0.9510763209393346
7.221526238620282 0.9510763209393346
7.247478739321233 0.9530332681017613
7.273431240022183 0.9530332681017613
7.299383740723133 0.9530332681017613
7.325336241424084 0.9530332681017613
7.351288742125035 0.9530332681017613
7.377241242825986 0.9530332681017613
7.403193743526936 0.9549902152641878
7.429146244227887 0.9569471624266145
7.455098744928837 0.9569471624266145
7.481051245629788 0.9569471624266145
7.507003746330739 0.958904109589041
7.532956247031689 0.958904109589041
7.55890874773264 0.9608610567514677
7.58486124843359 0.9608610567514677
7.610813749134541 0.9608610567514677
7.636766249835492 0.9608610567514677
7.662718750536443 0.9608610567514677
7.688671251237393 0.9628180039138943
7.714623751938343 0.9628180039138943
7.740576252639294 0.9628180039138943
7.7665287533402445 0.9628180039138943
7.792481254041196 0.9628180039138943
7.818433754742146 0.9628180039138943
7.844386255443097 0.9686888454011742
7.870338756144047 0.9686888454011742
7.896291256844998 0.9686888454011742
7.922243757545949 0.9706457925636007
7.948196258246899 0.9726027397260274
7.97414875894785 0.9726027397260274
8.0001012596488 0.9726027397260274
8.02605376034975 0.9726027397260274
8.052006261050701 0.9726027397260274
8.07795876175165 0.9726027397260274
8.103911262452602 0.9726027397260274
8.129863763153553 0.974559686888454
8.155816263854502 0.974559686888454
8.181768764555454 0.974559686888454
8.207721265256405 0.974559686888454
8.233673765957354 0.974559686888454
8.259626266658307 0.9765166340508806
8.285578767359256 0.9765166340508806
8.311531268060207 0.9765166340508806
8.337483768761158 0.9784735812133072
8.363436269462108 0.9784735812133072
8.389388770163059 0.9784735812133072
8.41534127086401 0.9784735812133072
8.44129377156496 0.9784735812133072
8.46724627226591 0.9784735812133072
8.493198772966862 0.9784735812133072
8.519151273667811 0.9784735812133072
8.545103774368764 0.9784735812133072
8.571056275069713 0.9784735812133072
8.597008775770664 0.9784735812133072
8.622961276471615 0.9784735812133072
8.648913777172565 0.9784735812133072
8.674866277873516 0.9784735812133072
8.700818778574467 0.9804305283757339
8.726771279275416 0.9804305283757339
8.752723779976368 0.9804305283757339
8.778676280677319 0.9804305283757339
8.804628781378268 0.9804305283757339
8.830581282079219 0.9804305283757339
8.85653378278017 0.9804305283757339
8.88248628348112 0.9804305283757339
8.908438784182072 0.9823874755381604
8.934391284883022 0.9823874755381604
8.960343785583973 0.9823874755381604
8.986296286284924 0.9843444227005871
9.012248786985873 0.9863013698630136
9.038201287686825 0.9863013698630136
9.064153788387776 0.9863013698630136
9.090106289088725 0.9863013698630136
9.116058789789676 0.9863013698630136
9.142011290490627 0.9863013698630136
9.167963791191577 0.9863013698630136
9.19391629189253 0.9863013698630136
9.219868792593479 0.9882583170254403
9.24582129329443 0.9882583170254403
9.271773793995381 0.9882583170254403
9.29772629469633 0.9882583170254403
9.323678795397282 0.9882583170254403
9.349631296098233 0.9882583170254403
9.375583796799182 0.9882583170254403
9.401536297500133 0.9882583170254403
9.427488798201084 0.9882583170254403
9.453441298902034 0.9882583170254403
9.479393799602986 0.9882583170254403
9.505346300303936 0.9882583170254403
9.531298801004887 0.9882583170254403
9.557251301705836 0.9902152641878669
9.583203802406787 0.9902152641878669
9.609156303107738 0.9902152641878669
9.63510880380869 0.9902152641878669
9.661061304509639 0.9902152641878669
9.68701380521059 0.9921722113502935
9.712966305911541 0.9921722113502935
9.73891880661249 0.9921722113502935
9.764871307313442 0.9921722113502935
9.790823808014393 0.9921722113502935
9.816776308715344 0.9921722113502935
9.842728809416293 0.9921722113502935
9.868681310117244 0.9921722113502935
9.894633810818195 0.9921722113502935
9.920586311519147 0.9921722113502935
9.946538812220096 0.9921722113502935
9.972491312921047 0.9921722113502935
9.998443813621998 0.9921722113502935
10.024396314322948 0.9921722113502935
10.050348815023899 0.9941291585127201
10.07630131572485 0.9941291585127201
10.102253816425801 0.9941291585127201
10.12820631712675 0.9941291585127201
10.154158817827701 0.9941291585127201
10.180111318528652 0.9941291585127201
10.206063819229602 0.9941291585127201
10.232016319930553 0.9941291585127201
10.257968820631504 0.9941291585127201
10.283921321332455 0.9941291585127201
10.309873822033405 0.9941291585127201
10.335826322734356 0.9941291585127201
10.361778823435307 0.9941291585127201
10.387731324136256 0.9941291585127201
10.413683824837207 0.9941291585127201
10.439636325538158 0.9941291585127201
10.46558882623911 0.9941291585127201
10.491541326940059 0.9941291585127201
10.51749382764101 0.9941291585127201
10.543446328341961 0.9941291585127201
10.569398829042912 0.9941291585127201
10.595351329743862 0.9941291585127201
10.621303830444813 0.9941291585127201
10.647256331145764 0.9941291585127201
10.673208831846713 0.9941291585127201
10.699161332547664 0.9941291585127201
10.725113833248615 0.9941291585127201
10.751066333949566 0.9941291585127201
10.777018834650516 0.9941291585127201
10.802971335351467 0.9941291585127201
10.828923836052418 0.9941291585127201
10.854876336753367 0.9941291585127201
10.880828837454319 0.9941291585127201
10.90678133815527 0.9941291585127201
10.93273383885622 0.9941291585127201
10.95868633955717 0.9941291585127201
10.984638840258121 0.9941291585127201
11.010591340959072 0.9941291585127201
11.036543841660022 0.9941291585127201
11.062496342360973 0.9941291585127201
11.088448843061924 0.9941291585127201
11.114401343762875 0.9941291585127201
11.140353844463824 0.9941291585127201
11.166306345164775 0.9941291585127201
11.192258845865727 0.9941291585127201
11.218211346566678 0.9941291585127201
11.244163847267627 0.9941291585127201
11.270116347968578 0.9941291585127201
11.29606884866953 0.9941291585127201
11.322021349370479 0.9941291585127201
11.34797385007143 0.9941291585127201
11.373926350772381 0.9941291585127201
11.399878851473332 0.9941291585127201
11.425831352174281 0.9941291585127201
11.451783852875232 0.9941291585127201
11.477736353576184 0.9941291585127201
11.503688854277133 0.9941291585127201
11.529641354978084 0.9941291585127201
11.555593855679035 0.9941291585127201
11.581546356379986 0.9960861056751468
11.607498857080936 0.9980430528375733
11.633451357781887 0.9980430528375733
11.659403858482838 0.9980430528375733
11.685356359183789 0.9980430528375733
11.711308859884738 0.9980430528375733
11.73726136058569 0.9980430528375733
11.76321386128664 0.9980430528375733
11.78916636198759 0.9980430528375733
11.815118862688541 0.9980430528375733
11.841071363389492 0.9980430528375733
11.867023864090443 1.0
60 1.0


==> data/uplink_relaxed.csv <==
a a a
ClassA 0.06666666666666665 0.7666666666666667
ClassC 0.0033333333333332993 0.8516666666666667
DSME-LoRa 0.0 0.9966666666666667


==> data/uplink_stressed.csv <==
a a a 
ClassA 0.008333333333333304 0.7316666666666667
ClassC 0.0050000000000000044 0.7933333333333333
DSME-LoRa 0.0 1.0

